Edge-preserving maps of curve graphs

Suppose $S_{1}$ and $S_{2}$ are orientable surfaces of finite topological type such that $S_{1}$ has genus at least $3$ and the complexity of $S_{1}$ is an upper bound of the complexity of $S_{2}$. Let $\varphi : \mathcal{C}(S_{1}) \rightarrow \mathcal{C}(S_{2})$ be an edge-preserving map; then $S_{1}$ is homeomorphic to $S_{2}$, and in fact $\varphi$ is induced by a homeomorphism. To prove this, we use several simplicial properties of rigid expansions, which we prove here.

==> DefBeta012nplusxfig1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{DefBeta012nplusxfig1.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9124,2724)(314,-5023)
\end{picture}%


==> DefBeta012nplusxfig2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{DefBeta012nplusxfig2.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9124,2724)(314,-5023)
\put(3451,-3061){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\beta_{\{0,1,2\}}^{4,+}$}%
}}}}
\end{picture}%


==> DefBeta2g2gplus10xfig1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{DefBeta2g2gplus10xfig1.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9124,2724)(314,-5023)
\end{picture}%


==> DefBeta2g2gplus10xfig2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{DefBeta2g2gplus10xfig2.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9124,2724)(314,-5023)
\put(4801,-3061){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\beta_{\{2g,2g+1,0\}}^{4,+}$}%
}}}}
\end{picture}%

